Reply to Comment on "Multiple locations of boron atoms in the exohedral and endohedral C60 fullerene" by J. Xu and G.-L. Hou

In three out of five cases considered in our work, DFT calculations presented by Xu and Hou in their Comment give the same ground state confirmations. On the other hand, depending on the choice of the exchange-correlation functional, the geometry optimization within DFT results in different ground state confirmations for B@C60 and B60, Table I of the Comment. Therefore, the energy balance between nearest confirmations in these molecular complexes is subtle, and various methods can give different ground state structures. Consequently, the results of our method - the Hartree-Fock (HF) approach with the second order M{\o}ller-Plesset perturbation theory (MP2) - should be compared with the DFT results on equal ground, we cannot agree that the DFT method used in the Comment is superior to HF-MP2. In the Reply, we also present additional HF calculations with the 6-31G* basis set (used in the Comment for the geometry optimization) to show that the polarization functions do not change the ground state confirmations obtained by us earlier at the HF/6-31G level.

==> Bibikov_et_al_coordinates.dat <==
GROUND STATE EQUILIBRIUM GEOMETRIES

------------------------------------------------------
B@C60 - Configuration (1,0) in Table I  (1, center) 

 C           6.0   0.4358452095   0.5322223190  -3.4611191387
 C           6.0  -0.4358452214  -0.5322223450   3.4611192332
 C           6.0   0.4358452099   0.5322223180   3.4611190935
 C           6.0  -0.4358452377  -0.5322223484  -3.4611193176
 C           6.0  -3.4509306905  -0.1266801332   0.7261543513
 C           6.0   3.4509306782   0.1266801259  -0.7261543457
 C           6.0  -3.4509302763  -0.1266800832  -0.7261542605
 C           6.0   3.4509302359   0.1266800893   0.7261542599
 C           6.0  -3.0737402279   1.0042600691   1.4129138825
 C           6.0   3.0737402561  -1.0042600836  -1.4129138917
 C           6.0  -3.0737403489   1.0042601581  -1.4129139706
 C           6.0   3.0737403237  -1.0042601440   1.4129139782
 C           6.0  -1.8047372503  -0.3480832982   3.0123047255
 C           6.0   1.8047373118   0.3480833114  -3.0123048223
 C           6.0  -1.8047372674  -0.3480833165  -3.0123047501
 C           6.0   1.8047372758   0.3480833014   3.0123047118
 C           6.0  -2.2276902616   0.8904496944   2.5878452858
 C           6.0   2.2276901793  -0.8904496682  -2.5878452024
 C           6.0  -2.2276901462   0.8904496693  -2.5878451928
 C           6.0   2.2276902888  -0.8904497260   2.5878453508
 C           6.0  -2.6760013234   2.1988206476   0.6875472232
 C           6.0   2.6760013445  -2.1988206615  -0.6875472237
 C           6.0  -2.6760015434   2.1988207899  -0.6875472810
 C           6.0   2.6760014528  -2.1988207297   0.6875472734
 C           6.0  -1.3072011384   2.0147120097   2.5884501363
 C           6.0   1.3072012092  -2.0147121084  -2.5884502203
 C           6.0  -1.3072012556   2.0147121801  -2.5884503106
 C           6.0   1.3072010903  -2.0147119667   2.5884500679
 C           6.0  -0.0110876704   1.8403418369   3.0133897618
 C           6.0   0.0110876856  -1.8403416917  -3.0133895307
 C           6.0  -0.0110876926   1.8403416992  -3.0133895036
 C           6.0   0.0110876595  -1.8403418442   3.0133897988
 C           6.0   3.0046325551   1.4346939246  -1.1747981740
 C           6.0  -3.0046324781  -1.4346939104   1.1747981332
 C           6.0   3.0046328496   1.4346940671   1.1747982471
 C           6.0  -3.0046327462  -1.4346940104  -1.1747982284
 C           6.0   2.2035795805   1.5424601684  -2.2872684546
 C           6.0  -2.2035796815  -1.5424602129   2.2872685405
 C           6.0   2.2035795824   1.5424601437   2.2872683682
 C           6.0  -2.2035795822  -1.5424601635  -2.2872684075
 C           6.0  -1.5840278052   2.8237927090   1.4139428613
 C           6.0   1.5840278631  -2.8237927704  -1.4139428942
 C           6.0  -1.5840278226   2.8237926361  -1.4139428250
 C           6.0   1.5840278761  -2.8237927625   1.4139428883
 C           6.0  -0.5497569809   3.4145796895   0.7263731233
 C           6.0   0.5497569619  -3.4145795010  -0.7263730750
 C           6.0  -0.5497569263   3.4145793392  -0.7263730460
 C           6.0   0.5497569331  -3.4145793996   0.7263730833
 C           6.0   1.0814256831   2.4652164060   2.2877542750
 C           6.0  -1.0814257153  -2.4652164807  -2.2877543353
 C           6.0   1.0814257099   2.4652164878  -2.2877543050
 C           6.0  -1.0814256229  -2.4652162886   2.2877541241
 C           6.0   0.8195462856   3.2303465980   1.1752877672
 C           6.0  -0.8195463032  -3.2303466595  -1.1752878032
 C           6.0   0.8195463436   3.2303468298  -1.1752878535
 C           6.0  -0.8195463623  -3.2303469132   1.1752878638
 C           6.0   2.7287076155   2.2436159069   0.0000000028
 C           6.0  -2.7287077059  -2.2436159784  -0.0000000390
 C           6.0   1.6658097845   3.1164798236  -0.0000000240
 C           6.0  -1.6658097507  -3.1164797494   0.0000000143
 B           5.0   0.0000000000  -0.0000000001   0.0000000003

----------------------------------------------------------
BC60 - Configuration (0,1) in Table I;  Fig. 5(a,b,c)

 C           6.0  -0.8379329813   0.0000000017  -3.6333705140
 C           6.0   0.8379329730  -0.0000000028  -3.6333705238
 C           6.0  -0.7420361805   2.2637240744  -2.5217975762
 C           6.0   0.7420361970   2.2637240833  -2.5217975764
 C           6.0  -0.7420361914  -2.2637240614  -2.5217975520
 C           6.0   0.7420361833  -2.2637240662  -2.5217975707
 C           6.0  -1.4534571983   1.1800632771  -2.9529360652
 C           6.0   1.4534572055   1.1800632810  -2.9529360983
 C           6.0  -1.4534572164  -1.1800632867  -2.9529361195
 C           6.0   1.4534572123  -1.1800632852  -2.9529361017
 C           6.0  -0.0000000004   3.4257332951  -0.6150035376
 C           6.0   0.0000000092  -3.4257332292  -0.6150035115
 C           6.0  -0.0000000080   3.4446397465   0.7597726620
 C           6.0  -0.0000000009  -3.4446398126   0.7597726873
 C           6.0  -1.1733263711   2.9769959586  -1.3390892654
 C           6.0   1.1733263658   2.9769959281  -1.3390892405
 C           6.0  -1.1733263762  -2.9769959751  -1.3390892587
 C           6.0   1.1733263816  -2.9769959837  -1.3390892771
 C           6.0  -2.2939661366   2.5770235754  -0.6425118174
 C           6.0   2.2939661401   2.5770235580  -0.6425118045
 C           6.0  -2.2939661445  -2.5770235914  -0.6425118088
 C           6.0   2.2939661200  -2.5770235670  -0.6425118071
 C           6.0  -2.5922159173   0.7244742286  -2.1932760688
 C           6.0   2.5922158749   0.7244742178  -2.1932760263
 C           6.0  -2.5922159192  -0.7244742391  -2.1932760626
 C           6.0   2.5922159394  -0.7244742478  -2.1932760832
 C           6.0  -3.0193440089   1.4121045253  -1.0798785858
 C           6.0   3.0193440752   1.4121045514  -1.0798786050
 C           6.0  -3.0193440249  -1.4121045466  -1.0798785917
 C           6.0   3.0193440123  -1.4121045388  -1.0798785889
 C           6.0  -3.4719427599  -0.6867245993   0.0948973508
 C           6.0   3.4719427429  -0.6867246100   0.0948973605
 C           6.0  -3.4719427777   0.6867246053   0.0948973528
 C           6.0   3.4719427484   0.6867245902   0.0948973522
 C           6.0  -2.2906214744  -2.5846477302   0.8095441493
 C           6.0   2.2906215031  -2.5846477605   0.8095441516
 C           6.0  -2.2906215001   2.5846477485   0.8095441414
 C           6.0   2.2906214755   2.5846477183   0.8095441521
 C           6.0  -1.1753354472  -3.0069736482   1.4926382413
 C           6.0   1.1753354636  -3.0069736576   1.4926382384
 C           6.0  -1.1753354836   3.0069736925   1.4926382460
 C           6.0   1.1753354530   3.0069736611   1.4926382402
 C           6.0  -0.6873580830   0.0000000157   3.5468698543
 C           6.0   0.6873580814   0.0000000016   3.5468698366
 C           6.0  -3.0199095618  -1.4141416956   1.2659544324
 C           6.0   3.0199096152  -1.4141417423   1.2659544552
 C           6.0  -3.0199095975   1.4141417194   1.2659544391
 C           6.0   3.0199095881   1.4141416958   1.2659544446
 C           6.0  -2.5911856293  -0.7264304022   2.3776787727
 C           6.0   2.5911856328  -0.7264304027   2.3776787531
 C           6.0  -2.5911856172   0.7264304035   2.3776787471
 C           6.0   2.5911856259   0.7264304044   2.3776787754
 C           6.0  -0.7265205730  -2.2857433398   2.6682921822
 C           6.0   0.7265205943  -2.2857433181   2.6682921589
 C           6.0  -0.7265205903   2.2857433063   2.6682921280
 C           6.0   0.7265205764   2.2857433587   2.6682921893
 C           6.0  -1.4141783514  -1.1746950773   3.0986178528
 C           6.0   1.4141783985  -1.1746950902   3.0986179117
 C           6.0  -1.4141784040   1.1746951041   3.0986179266
 C           6.0   1.4141783577   1.1746950951   3.0986178612
 B           5.0  -0.0000000201   0.0000000844  -4.9261914076

----------------------------------------------------------
B2@C60 - Configuration (2,0)mol in Table I (S=2);  Fig. 4(e,f)

 C           6.0   1.2401838621   0.0000016786   3.3343286951
 C           6.0   2.4065679848  -0.0000009356   2.5971970069
 C           6.0   0.3832404746  -1.1794935342   3.3343640656
 C           6.0   0.7436744434  -2.2887902355   2.5972284221
 C           6.0  -1.0033371429  -0.7289672182   3.3343969731
 C           6.0  -1.9469646179  -1.4145564173   2.5972628898
 C           6.0  -1.0033390312   0.7289688518   3.3343836559
 C           6.0  -1.9469682072   1.4145548778   2.5972526673
 C           6.0   0.3832408269   1.1794854546   3.3343408874
 C           6.0   0.7436721354   2.2887846454   2.5972092833
 C           6.0   2.7857504636  -1.1741042820   1.8261867852
 C           6.0   1.9774868371  -2.2865836289   1.8262078661
 C           6.0  -0.2557969867  -3.0122305949   1.8262239067
 C           6.0  -1.5636006544  -2.5873010708   1.8262382047
 C           6.0  -2.9438481722  -0.6875561091   1.8262448322
 C           6.0  -2.9438462395   0.6875510328   1.8262356954
 C           6.0  -1.5635940162   2.5872973151   1.8262277067
 C           6.0  -0.2557950834   3.0122320617   1.8262050564
 C           6.0   1.9774799611   2.2865811490   1.8261931302
 C           6.0   2.7857438205   1.1741026556   1.8261895933
 C           6.0   3.3995726408  -0.7255849509   0.5861142403
 C           6.0   3.1768093663  -1.4112142599  -0.5861626250
 C           6.0   1.7406085128  -3.0089677753   0.5861388049
 C           6.0   2.3238188412  -2.5852376531  -0.5861550616
 C           6.0   0.3604565240  -3.4574110865   0.5861482703
 C           6.0  -0.3604536628  -3.4574036915  -0.5861266838
 C           6.0  -2.3238280541  -2.5852416577   0.5861644948
 C           6.0  -1.7406073375  -3.0089704343  -0.5861234966
 C           6.0  -3.1768141414  -1.4112116397   0.5861692104
 C           6.0  -3.3995721691  -0.7255925226  -0.5861161407
 C           6.0  -3.1768121279   1.4112156269   0.5861640828
 C           6.0  -3.3995698353   0.7255844584  -0.5861127436
 C           6.0  -2.3238172947   2.5852360224   0.5861552349
 C           6.0  -1.7406096583   3.0089699963  -0.5861385935
 C           6.0   0.3604541626   3.4574082377   0.5861285011
 C           6.0  -0.3604559745   3.4574076131  -0.5861465974
 C           6.0   1.7406053521   3.0089668679   0.5861234098
 C           6.0   2.3238295819   2.5852430496  -0.5861644479
 C           6.0   3.3995709543   0.7255922713   0.5861167421
 C           6.0   3.1768138783   1.4112116084  -0.5861685524
 C           6.0  -2.7857517920   1.1741047267  -1.8261869327
 C           6.0  -1.9774859458   2.2865823940  -1.8262061626
 C           6.0   0.2557969474   3.0122315325  -1.8262239550
 C           6.0   1.5635998883   2.5873000158  -1.8262368820
 C           6.0   2.9438475072   0.6875557861  -1.8262438907
 C           6.0   2.9438471746  -0.6875513342  -1.8262358100
 C           6.0   1.5635931067  -2.5872962075  -1.8262261646
 C           6.0   0.2557951182  -3.0122338152  -1.8262055620
 C           6.0  -1.9774787892  -2.2865797772  -1.8261911614
 C           6.0  -2.7857439924  -1.1741025340  -1.8261887605
 C           6.0  -2.4065676464   0.0000010046  -2.5971959449
 C           6.0  -1.2401837787  -0.0000016732  -3.3343280856
 C           6.0  -0.7436744248   2.2887901912  -2.5972278182
 C           6.0  -0.3832403807   1.1794935744  -3.3343636352
 C           6.0   1.9469645262   1.4145562841  -2.5972623756
 C           6.0   1.0033373345   0.7289673671  -3.3343972018
 C           6.0   1.9469681705  -1.4145548472  -2.5972520165
 C           6.0   1.0033389978  -0.7289687333  -3.3343828818
 C           6.0  -0.7436719433  -2.2887845119  -2.5972085250
 C           6.0  -0.3832408041  -1.1794856063  -3.3343408258
 B           5.0  -0.0005229770  -0.0001774299   0.7369696754
 B           5.0   0.0005234863   0.0001778169  -0.7369904565

----------------------------------------------------------
B2C60 - Configuration (0,2)mol in Table I (S=1);  Fig. 7(a,b)

 C           6.0   1.4387950621  -0.1225091576   3.2560181680
 C           6.0   2.5735492089  -0.1114957493   2.4750496785
 C           6.0   0.5867367515  -1.2947392566   3.2789624861
 C           6.0   0.9121213915  -2.3972296006   2.5197913896
 C           6.0  -0.7825655158  -0.8600625352   3.4010931136
 C           6.0  -1.7623724281  -1.5094114268   2.7057846646
 C           6.0  -0.7948256996   0.6129279852   3.6592934658
 C           6.0  -1.9474607076   1.4356247727   2.8868565541
 C           6.0   0.6048951454   1.0487548546   3.3637305536
 C           6.0   0.9069036254   2.1628784775   2.6339027744
 C           6.0   2.9157282314  -1.2739677111   1.6729432941
 C           6.0   2.1083024867  -2.3847958374   1.6946865854
 C           6.0  -0.1229335993  -3.1012243418   1.8072701540
 C           6.0  -1.4244945723  -2.6527639910   1.8878324810
 C           6.0  -2.8213458938  -0.7535673687   1.9961114891
 C           6.0  -2.8446258633   0.6117364417   2.0191981371
 C           6.0  -1.4571629181   2.5205533882   1.9818356688
 C           6.0  -0.1520686746   2.9187236484   1.9242306223
 C           6.0   2.0832804251   2.1731025778   1.7933709421
 C           6.0   2.9101448996   1.0715724223   1.7255924293
 C           6.0   3.4660288362  -0.7992842451   0.4170740364
 C           6.0   3.1775255270  -1.4626988466  -0.7530952654
 C           6.0   1.8034496330  -3.0866003051   0.4618452634
 C           6.0   2.3234574767  -2.6376951981  -0.7300964466
 C           6.0   0.4217265988  -3.5293226358   0.5310943875
 C           6.0  -0.3640944122  -3.5027329716  -0.5963525806
 C           6.0  -2.2521208983  -2.6290085651   0.6967063067
 C           6.0  -1.7398776852  -3.0440577106  -0.5097135932
 C           6.0  -3.1020837656  -1.4553804582   0.7635913307
 C           6.0  -3.4013654260  -0.7612361560  -0.3897786270
 C           6.0  -3.1068464194   1.3415649843   0.8036990489
 C           6.0  -3.3977640764   0.6789603724  -0.3684878943
 C           6.0  -2.2547884873   2.5137953075   0.7807548319
 C           6.0  -1.7363339886   2.9646947498  -0.4132276841
 C           6.0   0.4056919056   3.3704860159   0.6691308722
 C           6.0  -0.3682870410   3.4115605301  -0.4714554715
 C           6.0   1.7829623712   2.9223091087   0.5880453853
 C           6.0   2.3133702554   2.5322503371  -0.6188637191
 C           6.0   3.4616727961   0.6529223495   0.4492322757
 C           6.0   3.1727521118   1.3631296898  -0.6915956677
 C           6.0  -2.8493685404   1.1537545437  -1.6277067647
 C           6.0  -2.0419422637   2.2645819309  -1.6494498286
 C           6.0   0.1883644352   2.9892546656  -1.7443828631
 C           6.0   1.4928306472   2.5621780977  -1.8173989499
 C           6.0   2.8729984041   0.6639683906  -1.9264789343
 C           6.0   2.8740719012  -0.7113674053  -1.9570142421
 C           6.0   1.4928681515  -2.6115765754  -1.9198202827
 C           6.0   0.1852294855  -3.0337647839  -1.8541002144
 C           6.0  -2.0440150677  -2.3036830899  -1.7221547631
 C           6.0  -2.8515822804  -1.1929911446  -1.6625204975
 C           6.0  -2.5107531841  -0.0073262440  -2.4293263513
 C           6.0  -1.3788822495   0.0048598089  -3.2112262618
 C           6.0  -0.8481752335   2.2799882286  -2.4740985926
 C           6.0  -0.5248136515   1.1798555237  -3.2342261395
 C           6.0   1.8346613057   1.4050847076  -2.6223234596
 C           6.0   0.8531093730   0.7310993545  -3.3113671302
 C           6.0   1.8341493951  -1.4220762404  -2.6799468376
 C           6.0   0.8518427323  -0.7209512496  -3.3382418171
 C           6.0  -0.8531077739  -2.2926476615  -2.5499427658
 C           6.0  -0.5280940829  -1.1691089801  -3.2741718112
 B           5.0  -1.8767275160   1.4146766710   4.4433058417
 B           5.0  -2.4773261905   1.8784275072   5.8334407189

----------------------------------------------------------
B@C60B - Configuration (1,1) in Table I;  Fig. 6

 C           6.0   1.2381797383  -0.0432031480   3.3678599391
 C           6.0   2.4180946228  -0.0399646726   2.6633533108
 C           6.0   0.3797870191  -1.2139703417   3.3446295491
 C           6.0   0.7415920562  -2.3169881017   2.6081972148
 C           6.0  -0.9977173562  -0.7599954600   3.3317277776
 C           6.0  -1.9402070451  -1.4365174510   2.5941181079
 C           6.0  -0.9920048634   0.6917914826   3.3479745329
 C           6.0  -1.9290767537   1.3920430868   2.6257705412
 C           6.0   0.3890288769   1.1345084137   3.3709057403
 C           6.0   0.7595644662   2.2508504529   2.6593107651
 C           6.0   2.8040952387  -1.2070478163   1.8907056816
 C           6.0   1.9888525235  -2.3146827959   1.8627267846
 C           6.0  -0.2508184950  -3.0303046003   1.8277992142
 C           6.0  -1.5577921912  -2.6049122094   1.8187896836
 C           6.0  -2.9282778410  -0.6980199534   1.8318576593
 C           6.0  -2.9228589443   0.6785866442   1.8472582208
 C           6.0  -1.5374177498   2.5744565169   1.8767528409
 C           6.0  -0.2271349224   2.9892393858   1.8951601099
 C           6.0   2.0068336806   2.2554042929   1.9138649783
 C           6.0   2.8133384370   1.1410444822   1.9169868225
 C           6.0   3.4438231708  -0.7478160455   0.6725799234
 C           6.0   3.2355697542  -1.4201212075  -0.5090353181
 C           6.0   1.7667766673  -3.0195414500   0.6170695861
 C           6.0   2.3739955273  -2.5870150994  -0.5374172851
 C           6.0   0.3816197533  -3.4606834757   0.5907039166
 C           6.0  -0.3231290590  -3.4534804597  -0.5867124372
 C           6.0  -2.3230861575  -2.6049032101   0.5835321929
 C           6.0  -1.7148223939  -3.0218492110  -0.5975534302
 C           6.0  -3.1544321744  -1.4279460517   0.5905407815
 C           6.0  -3.3557889302  -0.7134120621  -0.5798429991
 C           6.0  -3.1431583306   1.4378678464   0.6226099174
 C           6.0  -3.3500313374   0.7513059396  -0.5634517610
 C           6.0  -2.3025777378   2.6081141099   0.6418707507
 C           6.0  -1.6909401971   3.0465784779  -0.5296405775
 C           6.0   0.4087805699   3.4422000578   0.6679484330
 C           6.0  -0.2958990626   3.4669077606  -0.5092723837
 C           6.0   1.7904187712   2.9896910286   0.6843174016
 C           6.0   2.3943222923   2.5783481153  -0.4796119366
 C           6.0   3.4495394910   0.7041744916   0.6888292806
 C           6.0   3.2466793689   1.4043636265  -0.4774306176
 C           6.0  -2.7015440746   1.2299804306  -1.7618069164
 C           6.0  -1.9257817677   2.3667626550  -1.7709086274
 C           6.0   0.3375272119   3.0153619126  -1.7391868220
 C           6.0   1.6506453825   2.5905233027  -1.7265780676
 C           6.0   3.0256521233   0.6922993487  -1.7216953989
 C           6.0   3.0202512181  -0.6786752190  -1.7370350371
 C           6.0   1.6303558856  -2.5654364153  -1.7842770315
 C           6.0   0.3139336431  -2.9795338227  -1.8062752439
 C           6.0  -1.9441985742  -2.3126056164  -1.8232796851
 C           6.0  -2.7109744977  -1.1702405870  -1.7886545280
 C           6.0  -2.1215688561   0.0345888190  -2.4024480989
 C           6.0  -1.2096674045   0.0445548089  -3.6139677941
 C           6.0  -0.6401597330   2.3204988651  -2.5395288132
 C           6.0  -0.2579938355   1.2409761699  -3.3087087975
 C           6.0   2.0372379262   1.4338759899  -2.4908378779
 C           6.0   1.0981264015   0.7623407839  -3.2487151706
 C           6.0   2.0261111223  -1.3950604032  -2.5225010475
 C           6.0   1.0923729022  -0.6993657945  -3.2650729709
 C           6.0  -0.6581846111  -2.2592727930  -2.5907859974
 C           6.0  -0.2674672974  -1.1658484971  -3.3356421064
 B           5.0  -0.9492698390   0.0157373605  -1.1135070439
 B           5.0  -1.9391238093   0.0634373131  -5.0443698379



